Steamroller Problems: An Evaluation of LLM Reasoning Capability with Automated Theorem Prover Strategies

This study presents the first examination of the ability of Large Language Models (LLMs) to follow reasoning strategies that are used to guide Automated Theorem Provers (ATPs). We evaluate the performance of GPT4, GPT3.5 Turbo and Google's recent Gemini model on problems from a steamroller domain. In addition to determining accuracy we make use of the Natural Language Processing library spaCy to explore new methods of investigating LLM's reasoning capabilities. This led to one alarming result, the low correlation between correct reasoning and correct answers for any of the tested models. We found that the models' performance when using the ATP reasoning strategies was comparable to one-shot chain of thought and observe that attention to uncertainty in the accuracy results is critical when drawing conclusions about model performance. Consistent with previous speculation we confirm that LLMs have a preference for, and are best able to follow, bottom up reasoning processes. However, the reasoning strategies can still be beneficial for deriving small and relevant sets of formulas for external processing by a trusted inference engine.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.02.  Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> ReviewerFeedback.txt <==
Dear Dr. Lachlan McGinness:

Manuscript TIST-2024-03-0162 entitled "Steamroller Problems: An Evaluation of LLM Reasoning Capability" which you submitted to the Transactions on Intelligent Systems and Technology, has been reviewed.  The comments of the reviewer(s) are included at the bottom of this letter.

I have received a recommendation from the Associate Editor in charge of your paper. I am sorry to inform you that the paper is not acceptable for publication in the Transactions on Intelligent Systems and Technology.

Thank you for considering the Transactions on Intelligent Systems and Technology for the publication of your research.  I hope the outcome of this specific submission will not discourage you from the submission of future manuscripts.


Sincerely,

Huan Liu
Editor in Chief, Transactions on Intelligent Systems and Technology
Homepage: https://aus01.safelinks.protection.outlook.com/?url=http%3A%2F%2Fwww.public.asu.edu%2F~huanliu%2F&data=05%7C02%7Clachlan.mcginness%40anu.edu.au%7C7e30daa605b5405a9f9708dca4e92aad%7Ce37d725cab5c46249ae5f0533e486437%7C0%7C0%7C638566568562396791%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C0%7C%7C%7C&sdata=9RBdRfuM5zjlCqvN4QZvH3cPzUJp1ehAAh7Esx54d80%3D&reserved=0

BEGINNING OF COMMENTS TO THE AUTHOR(S)
****************************************

Recommended Decision by Associate Editor: Recommendation #1: Reject

Comments to Author(s) by Associate Editor:

Associate Editor / Guest Editor
Comments to the Author (Please be specific):
The study presents a well-described design and effectively visualizes and analyzes results. However, significant issues undermine its contributions. The paper fails to clearly specify the models used, confusing GPT-3 with ChatGPT and neglecting the differences between GPT-4 versions. The introduction lacks clarity and fails to adequately emphasize the study's significance. Critical gaps exist in the literature review, omitting recent, relevant works. The term "computational expense" is frequently mentioned but lacks a robust measurement beyond token count, which may not accurately represent true costs. Furthermore, the rationale for using Steamroller problems is unclear, and the study appears overly incremental, adding little novelty beyond established references. Poor writing, exemplified by incomplete sections, further detracts from the paper. The experiments are limited in scope, focusing narrowly on Steamroller problems without demonstrating generalizability to broader logical reasoning tasks. Additionally, the analysis of computational costs is insufficiently detailed, and the evaluation does not implement iterative refinement processes, missing an opportunity to explore multi-step reasoning capabilities. Given these substantial deficiencies, the paper does not meet the standards for acceptance.


********************

Comments to Author(s) by Reviewer(s):

Reviewer: 1

Recommendation: Major revision (Revision time limit: 90 days)

Comments:
The overall design of the study is clearly described and the results are visualized and analyzed well.
Please clarify which models you used for this study. GPT-3, released in 2020 as a completion model, is not the same as ChatGPT. GPT-3.5-Turbo is the model behind the free tier ChatGPT. Also, the early version GPT-4 and the newer GPT-4-Turbo could be totally different models therefore providing different results.
Please consider modify your introduction section and phrase your research problem in one complete sentence (do not use "accordingly" to refer to the previous context). Try to show the significance of your study.
For you tables (Table 2), it's better to highlight the best score for each role.
There have been a lot more papers studying LLM reasoning capability from top-tier conferences/journels, please consider expand your literature review section with more recent papers.
The term "computational expense" was mentioned 11 times in the paper, but the paper did not find a plausible way to measure the computational expense other than reporting the token count. The token count for closed models may not correlate to the computational expense linearly.

Additional Questions:
How relevant is this manuscript to the readers of this journal? Please explain your rating in the Detailed Comments section.: Interesting - but not very relevant

Are the title, running head, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: No

Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section.: References are sufficient and appropriate

Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Could be improved

Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Readable - but requires some effort to understand

How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Satisfactory

Is the manuscript focused? Please elaborate in the Detailed Comments section.: Could be improved

Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Satisfactory

Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: The study evaluated the performance of three proprietary large language models (LLMs) on the PRONTOQA dataset. In addition to the default benchmark settings, this study injected extra reasoning strategies in the prompts and compared the effects of those additional reasoning strategies.

What do you see as the <b> three strongest points </b> of this manuscript?: Clear tables and graphs showing the benchmark results.
Clear explanation of the methodology
Detailed comparison for different prompt and experimental settings

What do you see as the <b> three weakest points </b> of this manuscript?: Factual errors in literature review.
The literature review failed to include more recent papers on LLM reasoning study.
The writing and phrasing needs to be improved.
The discussion of computational expenses was unnecessary especially for closed models. The token count may not represent or strongly correlate to the computational cost.

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: No


Reviewer: 2

Recommendation: Reject

Comments:
N/A

Additional Questions:
How relevant is this manuscript to the readers of this journal? Please explain your rating in the Detailed Comments section.: Relevant

Are the title, running head, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: Yes

Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section.: References are sufficient and appropriate

Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Could be improved

Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Readable - but requires some effort to understand

How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Poor

Is the manuscript focused? Please elaborate in the Detailed Comments section.: Could be improved

Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Satisfactory

Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: This paper evaluates LLM reasoning capability for different models with different reasoning methods. Such work is helpful to the research community to select the proper LLM models for specific projects.

What do you see as the <b> three strongest points </b> of this manuscript?: 1. Clear figures and examples make the paper easy to understand.
2. It provides clear introduction to the background.
3. The research topic is important.

What do you see as the <b> three weakest points </b> of this manuscript?: 1. One of the critical questions is not explained: why the authors use Steamroller problems to evaluate LLM? Since the problem is not a common scenario in this area, it is necessary to explain what it is, and how the paper uses such problems for the evaluation.
2. This is just an Incremental work based on the main references "Are Large Language Models Really Good Logical Reasoners? A Comprehensive Evaluation and Beyond" and "Language Models Are Greedy Reasoners: A Systematic Formal Analysis of Chain-of-Thought". It does not add enough novel points beyond the main references.
3. Poor writing makes the paper incomplete, like Section 3.5 "Automated Theorem Proving" has no content.

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Heavy

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Maybe


Reviewer: 3

Recommendation: Accept

Comments:
This paper presents a novel and thorough evaluation of the reasoning capabilities of large language models using strategies from Automated Theorem Proving. By going beyond accuracy and leveraging NLP tools to analyze the models' step-by-step reasoning, the authors uncover critical gaps between reasoning quality and final answers. The findings raise important questions about the transparency and reliability of LLM reasoning that the community must grapple with. While limited in scope, the work makes valuable empirical and methodological contributions that can drive future research on characterizing and improving the reasoning abilities of LLMs across a wider range of tasks and domains.

Additional Questions:
How relevant is this manuscript to the readers of this journal? Please explain your rating in the Detailed Comments section.: Relevant

Are the title, running head, abstract, and keywords appropriate? Please elaborate in the Detailed Comments section.: Yes

Does the manuscript contain sufficient and appropriate references? Please elaborate in the Detailed Comments section.: Important references are missing; more references

Does the introduction state the objectives of the manuscript in terms that encourage the reader to read on? Please explain your answer in the Detailed Comments section.: Yes

Please rate and comment on the readability of this manuscript in the Detailed Comments section.: Readable - but requires some effort to understand

How would you rate the organization of the manuscript? Please elaborate in the Detailed Comments section.: Satisfactory

Is the manuscript focused? Please elaborate in the Detailed Comments section.: Satisfactory

Is the length of the manuscript appropriate for the topic? Please elaborate in the Detailed Comments section.: Satisfactory

Please summarize what you view as the key point(s) of the manuscript and the importance of the content to the readers of this periodical.: It presents the first examination of the ability of large language models (LLMs) like GPT-4, GPT-3 and Google's Gemini to follow reasoning strategies used by Automated Theorem Provers (ATP) on problems from a steamroller domain.
The authors evaluate not just accuracy, but also the correctness of the LLMs' reasoning processes using natural language processing techniques. This allowed them to discover that the LLMs could arrive at correct answers without showing all required proof steps, or could show correct reasoning but still give incorrect answers.
Overall, there was little correlation between correct reasoning and correct answers for all tested models, raising questions about the explainability and trustworthiness of LLM reasoning.

What do you see as the <b> three strongest points </b> of this manuscript?: Novel evaluation of LLM reasoning: This is the first study to systematically examine the ability of state-of-the-art LLMs to follow explicit reasoning strategies from Automated Theorem Proving. Going beyond just accuracy, the authors dive deep into analyzing the actual reasoning processes of the models.
Uncovering gaps between reasoning and accuracy: Through detailed analysis, the authors discovered alarming disconnects between the LLMs producing correct reasoning steps and arriving at correct final answers. This raises critical questions about the transparency and reliability of LLM reasoning that need to be considered as they are applied in real-world contexts.
Integrating NLP tools for reasoning analysis: The authors demonstrate an effective methodology for leveraging NLP libraries like spaCy to parse and evaluate the natural language reasoning produced by LLMs in a scalable way. This allowed them to surface granular insights about the models' reasoning behavior and compare it to ground truth proof steps. Their approach provides a valuable template for the community to adopt in analyzing LLM reasoning.

What do you see as the <b> three weakest points </b> of this manuscript?: Limited scope of reasoning tasks: While the authors do evaluate the LLMs on a variety of reasoning strategies, the experiments are restricted to a relatively narrow domain of steamroller problems. It's unclear how well the findings would generalize to other types of logical reasoning problems or more open-ended reasoning tasks in different domains.
Lack of fine-grained computational cost analysis: Although the authors report the number of completion tokens as a rough measure of computational expense, they don't provide a more detailed breakdown of the computational costs (e.g., runtime, memory usage) for the different models and reasoning approaches. This makes it difficult to thoroughly assess the trade-offs between reasoning quality and efficiency.
No evaluation of iterative refinement: The authors note that top-down and magic set reasoning approaches may require iterative refinement over multiple steps to arrive at a conclusion. However, their experiments don't appear to actually implement and evaluate such iterative processes. Assessing the models' capability to engage in multi-step iterative reasoning could provide additional insights.

Please help ACM create a more efficient time-to-publication process: Using your best judgment, what amount of copy editing do you think this paper needs?: Moderate

Most ACM journal papers are researcher-oriented. Is this paper of potential interest to developers and engineers?: Maybe



****************************************
END OF COMMENTS TO THE AUTHOR(S)
